The Awakening Beast in the Seyfert 1 Galaxy KUG 1141+371 I

KUG 1141+371 is a Seyfert 1 galaxy that shows a simultaneous flux increase in the optical and UV bands in the past decade. For instance, the latest Swift observation in 2019 shows that the UVW2 flux of the AGN in KUG 1141+371 has increased by over one order of magnitude since 2009. Meanwhile, the soft X-ray flux of KUG 1141+371 also shows a steady increase by one order of magnitude since 2007. The significant multi-wavelength luminosity change is likely due to a boost of mass accretion rate from approximately 0.6% of the Eddington limit to 3.2%, assuming a black hole mass of $10^{8}M_{\odot}$. In this work, we conduct detailed multi-epoch X-ray spectral analysis focusing on the variability of the X-ray continuum emission and the puzzling soft excess emission. In addition, our SED models also suggest a simultaneous increase of disc temperature and a decreasing inner disc radius along with the increasing accretion rate. Finally, we discuss possible connection between KUG 1141+371 and black hole transients in outburst.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
